Asynchronous Sensitivity-Based Distributed NMPC

This paper presents a cooperative distributed model predictive control (MPC) scheme for nonlinear continuous-time systems. The centralized optimal control problem is solved asynchronously via a fixed number of sensitivity-based distributed programming (SBDP) iterations. The proposed scheme requires only neighbor-to-neighbor communication and no synchronization between agents during optimization. Under nominal MPC stability and bounded information delay, local exponential stability is established for a sufficiently large number of per-agent SBDP iterations. Numerical and hardware-in-the-loop results on both Ethernet and Wi-Fi demonstrate the benefits of an asynchronous execution, reducing execution times by over 60% while maintaining comparable closed loop performance.

==> data/histogram_data_ethernet.csv <==
bin_center_sync,bin_center_async,sync,async
16.4845,13.879,339,770
16.6535,14.037,2292,1332
16.8225,14.195,230,467
16.9915,14.353,27,84
17.1605,14.511,2,100
17.3295,14.669,1,77
17.4985,14.827,1,55
17.6675,14.985,0,36
17.8365,15.143,3,18
18.0055,15.301,1,15
18.1745,15.459,4,9
18.3435,15.617,5,3
18.5125,15.775,8,3
18.6815,15.933,8,4
18.8505,16.091,4,2
19.0195,16.249,2,0
19.1885,16.407,6,1
19.3575,16.565,0,0
19.5265,16.723,4,1
19.6955,16.881,9,1
19.8645,17.039,6,2
20.0335,17.197,4,0
20.2025,17.355,1,1
20.3715,17.513,4,1
20.5405,17.671,2,0
20.7095,17.829,1,0
20.8785,17.987,0,2
21.0475,18.145,0,0
21.2165,18.303,0,0
21.3855,18.461,0,1
21.5545,18.619,0,1
21.7235,18.777,2,0
21.8925,18.935,8,0
22.0615,19.093,8,0
22.2305,19.251,6,2
22.3995,19.409,0,0
22.5685,19.567,3,3
22.7375,19.725,3,4
22.9065,19.883,3,3
23.0755,20.041,3,2


==> data/histogram_data_wifi.csv <==
bin_center_sync,bin_center_async,sync,async
30.15,13.94,75,151
34.45,15.82,567,317
38.75,17.7,424,1614
43.05,19.58,283,379
47.35,21.46,319,129
51.65,23.34,240,64
55.95,25.22,242,35
60.25,27.1,197,23
64.55,28.98,114,40
68.85,30.86,103,19
73.15,32.74,63,28
77.45,34.62,40,7
81.75,36.5,61,49
86.05,38.38,66,10
90.35,40.26,34,61
94.65,42.14,24,46
98.95,44.02,31,9
103.25,45.9,26,0
107.55,47.78,20,1
111.85,49.66,19,0
116.15,51.54,18,0
120.45,53.42,9,0
124.75,55.3,4,0
129.05,57.18,4,0
133.35,59.06,2,0
137.65,60.94,5,2
141.95,62.82,6,5
146.25,64.7,2,5
150.55,66.58,0,3
154.85,68.46,2,2
159.15,70.34,0,0
163.45,72.22,0,2
167.75,74.1,0,0
172.05,75.98,0,0
176.35,77.86,0,0
180.65,79.74,0,0
184.95,81.62,0,1
189.25,83.5,0,0
193.55,85.38,1,0
197.85,87.26,2,1

